Exploring Temperature Influences on Gravitational Wave Production in Binary White Dwarfs

This study investigates the conditions under which gravitational waves (GWs) are emitted during the merger of hot white dwarfs (WDs) in a binary system. Traditionally, these systems consist of two low-mass stars or a more massive WD paired with a less massive companion. In addition, recent work has investigated the possibility that double white dwarf (DWD) mergers are possibly the leading formation channel of massive, rapidly rotating, high-field magnetic WDs , particularly SDSS J221141.80 + 113604.4 (hereafter J2211+1136) and ZTF J190132.9 + 145808.7 (hereafter J1901 + 14588). Motivated by these findings and the Laser Interferometer Space Antenna (LISA) prospects, this study aims to calculate the tidal Love number, the dimensionless tidal deformability, as well as the frequency and amplitude of GWs of hot WDs. The results indicate that the tidal deformability is more pronounced in stars with higher central temperatures and lower masses, which would lead to reduced emission of GWs. In contrast, more massive stars exhibit less deformability, making them prime candidates for generating stronger GWs. Additionally, the analysis of frequency and amplitude reveals that the frequencies of high-mass binaries are smaller and evolve more rapidly, reaching a limit that aligns with the operational detection capabilities of LISA during its initial phase.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

